Consistent Nonparametric Different-Feature Selection via the Sparsest $k$-Subgraph Problem

Two-sample feature selection is the problem of finding features that describe a difference between two probability distributions, which is a ubiquitous problem in both scientific and engineering studies. However, existing methods have limited applicability because of their restrictive assumptions on data distributoins or computational difficulty. In this paper, we resolve these difficulties by formulating the problem as a sparsest $k$-subgraph problem. The proposed method is nonparametric and does not assume any specific parametric models on the data distributions. We show that the proposed method is computationally efficient and does not require any extra computation for model selection. Moreover, we prove that the proposed method provides a consistent estimator of features under mild conditions. Our experimental results show that the proposed method outperforms the current method with regard to both accuracy and computation time.

==> cbm_q30_k03_r01_scoreC.csv <==
dim,NAL2,MT,Ide,Hara,SPARDA
1.0,0.0958846153846154,0.6183193650533099,358.68674533144167,0.09446726460610914,0.303812
2.0,0.061484615384615374,0.027266668296589282,147.8104737883026,0.08379166559006195,0.324062
3.0,0.0549,1.0145199654471417,73.44309113957627,0.08659612322373189,0.227732
4.0,0.060023076923076915,0.08953692673629376,495.11718324777576,0.08020510628642352,0.316354
5.0,0.11751538461538463,8.81640279400678,499.37202569685087,0.10817483538314403,0.296287
6.0,0.04974615384615382,0.5142575229235868,255.93241730769722,0.06660778793065263,0.279393
7.0,0.048423076923076944,0.0011865596308024973,95.8928533375572,0.07502931952287323,0.279505
8.0,0.05625384615384616,0.07336993162530883,355.0519322263149,0.04995000000075378,0.330147
9.0,0.053223076923076935,0.004847662938307924,267.00890638564897,0.0,0.324061
10.0,0.054046153846153855,0.03345415876533479,23.920738428448757,0.08953134499252012,0.315537
11.0,0.07943076923076922,0.35137125689141396,152.40782206732854,0.10116686986325137,0.300103
12.0,0.041007692307692314,0.001718694235423257,83.05162073986398,0.16707199169095585,0.0410002
13.0,0.037938461538461546,0.003508219189497631,197.7073099514502,0.12245671192964343,0.0380927


==> cbm_q30_k03_r01_scoreC_L.csv <==
1.0 1.0 0.119
1.0 2.0 0.1485
1.0 3.0 0.10350000000000001
1.0 4.0 0.1367
1.0 5.0 0.1405
1.0 6.0 0.07169999999999999
1.0 7.0 0.07460000000000003
1.0 8.0 0.1129
1.0 9.0 0.08140000000000003
1.0 10.0 0.0698
1.0 11.0 0.09990000000000002
1.0 12.0 0.041900000000000014
1.0 13.0 0.0461
2.0 1.0 0.1485
2.0 2.0 0.03699999999999992
2.0 3.0 0.039399999999999984
2.0 4.0 0.035299999999999984
2.0 5.0 0.1494
2.0 6.0 0.04089999999999997
2.0 7.0 0.036800000000000006
2.0 8.0 0.0393
2.0 9.0 0.038200000000000005
2.0 10.0 0.03909999999999998
2.0 11.0 0.11290000000000004
2.0 12.0 0.044300000000000006
2.0 13.0 0.03820000000000001
3.0 1.0 0.10350000000000001
3.0 2.0 0.039399999999999984
3.0 3.0 0.04499999999999993
3.0 4.0 0.03959999999999998
3.0 5.0 0.14250000000000002
3.0 6.0 0.037
3.0 7.0 0.038800000000000015
3.0 8.0 0.03739999999999998
3.0 9.0 0.04079999999999998
3.0 10.0 0.04380000000000002
3.0 11.0 0.07349999999999998
3.0 12.0 0.0391
3.0 13.0 0.03330000000000001
4.0 1.0 0.1367
4.0 2.0 0.035299999999999984
4.0 3.0 0.03959999999999998
4.0 4.0 0.03699999999999992
4.0 5.0 0.16839999999999997
4.0 6.0 0.03979999999999994
4.0 7.0 0.038300000000000015
4.0 8.0 0.038999999999999965
4.0 9.0 0.03970000000000001
4.0 10.0 0.040400000000000005
4.0 11.0 0.09260000000000002
4.0 12.0 0.0376
4.0 13.0 0.03590000000000002
5.0 1.0 0.1405
5.0 2.0 0.1494
5.0 3.0 0.14250000000000002
5.0 4.0 0.16839999999999997
5.0 5.0 0.12
5.0 6.0 0.11580000000000001
5.0 7.0 0.10120000000000003
5.0 8.0 0.12390000000000001
5.0 9.0 0.1182
5.0 10.0 0.15350000000000003
5.0 11.0 0.10990000000000003
5.0 12.0 0.045700000000000005
5.0 13.0 0.03870000000000003
6.0 1.0 0.07169999999999999
6.0 2.0 0.04089999999999997
6.0 3.0 0.037
6.0 4.0 0.03979999999999994
6.0 5.0 0.11580000000000001
6.0 6.0 0.040999999999999925
6.0 7.0 0.04239999999999998
6.0 8.0 0.040900000000000006
6.0 9.0 0.04240000000000001
6.0 10.0 0.04329999999999999
6.0 11.0 0.05379999999999997
6.0 12.0 0.039400000000000004
6.0 13.0 0.038300000000000015
7.0 1.0 0.07460000000000003
7.0 2.0 0.036800000000000006
7.0 3.0 0.038800000000000015
7.0 4.0 0.038300000000000015
7.0 5.0 0.10120000000000003
7.0 6.0 0.04239999999999998
7.0 7.0 0.039000000000000035
7.0 8.0 0.04090000000000002
7.0 9.0 0.0392
7.0 10.0 0.039499999999999966
7.0 11.0 0.058199999999999974
7.0 12.0 0.04290000000000001
7.0 13.0 0.03770000000000002
8.0 1.0 0.1129
8.0 2.0 0.0393
8.0 3.0 0.03739999999999998
8.0 4.0 0.038999999999999965
8.0 5.0 0.12390000000000001
8.0 6.0 0.040900000000000006
8.0 7.0 0.04090000000000002
8.0 8.0 0.038999999999999924
8.0 9.0 0.040500000000000015
8.0 10.0 0.04180000000000002
8.0 11.0 0.09910000000000002
8.0 12.0 0.03950000000000001
8.0 13.0 0.037099999999999994
9.0 1.0 0.08140000000000003
9.0 2.0 0.038200000000000005
9.0 3.0 0.04079999999999998
9.0 4.0 0.03970000000000001
9.0 5.0 0.1182
9.0 6.0 0.04240000000000001
9.0 7.0 0.0392
9.0 8.0 0.040500000000000015
9.0 9.0 0.040000000000000036
9.0 10.0 0.04239999999999999
9.0 11.0 0.08130000000000001
9.0 12.0 0.04870000000000001
9.0 13.0 0.03910000000000001
10.0 1.0 0.0698
10.0 2.0 0.03909999999999998
10.0 3.0 0.04380000000000002
10.0 4.0 0.040400000000000005
10.0 5.0 0.15350000000000003
10.0 6.0 0.04329999999999999
10.0 7.0 0.039499999999999966
10.0 8.0 0.04180000000000002
10.0 9.0 0.04239999999999999
10.0 10.0 0.041000000000000036
10.0 11.0 0.06899999999999999
10.0 12.0 0.03999999999999999
10.0 13.0 0.03899999999999999
11.0 1.0 0.09990000000000002
11.0 2.0 0.11290000000000004
11.0 3.0 0.07349999999999998
11.0 4.0 0.09260000000000002
11.0 5.0 0.10990000000000003
11.0 6.0 0.05379999999999997
11.0 7.0 0.058199999999999974
11.0 8.0 0.09910000000000002
11.0 9.0 0.08130000000000001
11.0 10.0 0.06899999999999999
11.0 11.0 0.10699999999999998
11.0 12.0 0.040300000000000016
11.0 13.0 0.035099999999999985
12.0 1.0 0.041900000000000014
12.0 2.0 0.044300000000000006
12.0 3.0 0.0391
12.0 4.0 0.0376
12.0 5.0 0.045700000000000005
12.0 6.0 0.039400000000000004
12.0 7.0 0.04290000000000001
12.0 8.0 0.03950000000000001
12.0 9.0 0.04870000000000001
12.0 10.0 0.03999999999999999
12.0 11.0 0.040300000000000016
12.0 12.0 0.03300000000000003
12.0 13.0 0.040700000000000014
13.0 1.0 0.0461
13.0 2.0 0.03820000000000001
13.0 3.0 0.03330000000000001
13.0 4.0 0.03590000000000002
13.0 5.0 0.03870000000000003
13.0 6.0 0.038300000000000015
13.0 7.0 0.03770000000000002
13.0 8.0 0.037099999999999994
13.0 9.0 0.03910000000000001
13.0 10.0 0.03899999999999999
13.0 11.0 0.035099999999999985
13.0 12.0 0.040700000000000014
13.0 13.0 0.03400000000000003


==> cov_p03_result.csv <==
num,auc,label
10.0,0.5786842105263156,NAL2
18.0,0.5715789473684212,NAL2
32.0,0.5784210526315788,NAL2
56.0,0.6747368421052629,NAL2
100.0,0.7292105263157893,NAL2
178.0,0.7984210526315789,NAL2
316.0,0.8968421052631576,NAL2
562.0,0.94578947368421,NAL2
1000.0,0.9815789473684208,NAL2
1778.0,0.9942105263157893,NAL2
3162.0,0.9978947368421052,NAL2
5623.0,1.0,NAL2
10000.0,1.0,NAL2
10.0,0.4647368421052633,MT
18.0,0.513684210526316,MT
32.0,0.48684210526315796,MT
56.0,0.6531578947368419,MT
100.0,0.7536842105263157,MT
178.0,0.7915789473684215,MT
316.0,0.7463157894736844,MT
562.0,0.6510526315789474,MT
1000.0,0.6221052631578946,MT
1778.0,0.5805263157894738,MT
3162.0,0.5963157894736839,MT
5623.0,0.5921052631578947,MT
10000.0,0.6010526315789473,MT
10.0,0.5242105263157893,Ide
18.0,0.6084210526315788,Ide
32.0,0.8131578947368421,Ide
56.0,0.9189473684210525,Ide
100.0,1.0,Ide
178.0,1.0,Ide
316.0,1.0,Ide
562.0,1.0,Ide
1000.0,1.0,Ide
1778.0,1.0,Ide
3162.0,1.0,Ide
5623.0,1.0,Ide
10000.0,1.0,Ide
10.0,0.41105263157894745,Hara
18.0,0.5336842105263158,Hara
32.0,0.5110526315789474,Hara
56.0,0.6021052631578948,Hara
100.0,0.7547368421052628,Hara
178.0,0.8710526315789469,Hara
316.0,0.9394736842105261,Hara
562.0,0.9942105263157894,Hara
1000.0,0.9994736842105263,Hara
1778.0,1.0,Hara
3162.0,1.0,Hara
5623.0,1.0,Hara
10000.0,1.0,Hara
10.0,0.5442105263157898,SPARDA
18.0,0.5105263157894739,SPARDA
32.0,0.4899999999999999,SPARDA
56.0,0.5405263157894737,SPARDA
100.0,0.5826315789473684,SPARDA
178.0,0.6094736842105264,SPARDA
316.0,0.7405263157894738,SPARDA
562.0,0.8157894736842107,SPARDA
1000.0,0.9663157894736844,SPARDA
1778.0,0.9849999999999999,SPARDA
3162.0,0.993157894736842,SPARDA
5623.0,0.9989473684210526,SPARDA
10000.0,0.9994736842105263,SPARDA


==> cov_p03_time.csv <==
num,time,label
10.0,1.2167052578926087,NAL2_p01
18.0,0.9593144202232361,NAL2_p01
32.0,0.8922432732582092,NAL2_p01
56.0,0.9094885778427124,NAL2_p01
100.0,1.0016941046714782,NAL2_p01
178.0,1.0710445499420167,NAL2_p01
316.0,1.203101098537445,NAL2_p01
562.0,1.4183974266052246,NAL2_p01
1000.0,1.8232281637191772,NAL2_p01
1778.0,2.5583596563339235,NAL2_p01
3162.0,4.035215442180633,NAL2_p01
5623.0,6.9429761409759525,NAL2_p01
10000.0,13.548136835098267,NAL2_p01
10.0,0.20585715532302856,NAL2_p10
18.0,0.1473723030090332,NAL2_p10
32.0,0.12665120840072633,NAL2_p10
56.0,0.1266175937652588,NAL2_p10
100.0,0.1477292847633362,NAL2_p10
178.0,0.15118439197540284,NAL2_p10
316.0,0.215378954410553,NAL2_p10
562.0,0.2262267589569092,NAL2_p10
1000.0,0.226421639919281,NAL2_p10
1778.0,0.2801681613922119,NAL2_p10
3162.0,0.43838881254196166,NAL2_p10
5623.0,0.7495836877822876,NAL2_p10
10000.0,2.4429117226600647,NAL2_p10
10.0,0.00416068734,SPARDA_p01
18.0,0.007880723119999999,SPARDA_p01
32.0,0.029293145180000018,SPARDA_p01
56.0,0.11646237250999998,SPARDA_p01
100.0,0.4024950899000001,SPARDA_p01
178.0,1.4523851674999997,SPARDA_p01
316.0,5.691191893,SPARDA_p01
562.0,21.677878667999998,SPARDA_p01
1000.0,72.83301988000002,SPARDA_p01
1778.0,202.62797284000004,SPARDA_p01
3162.0,524.1790358396997,SPARDA_p01
5623.0,1328.7169386,SPARDA_p01
10000.0,2884.0466063000013,SPARDA_p01
10.0,0.0015951892799999994,SPARDA_p10
18.0,0.00275122572,SPARDA_p10
32.0,0.008408264759999999,SPARDA_p10
56.0,0.022120277749999997,SPARDA_p10
100.0,0.07222086690000004,SPARDA_p10
178.0,0.2330929178000001,SPARDA_p10
316.0,0.967902181,SPARDA_p10
562.0,3.645189950000001,SPARDA_p10
1000.0,12.875639899999992,SPARDA_p10
1778.0,40.49398289,SPARDA_p10
3162.0,114.32495791129999,SPARDA_p10
5623.0,301.5737096999999,SPARDA_p10
10000.0,672.5906471000001,SPARDA_p10


==> mix_p03_result.csv <==
num,auc,label
10.0,0.6055263157894739,NAL2
18.0,0.5928947368421054,NAL2
32.0,0.7457894736842104,NAL2
56.0,0.8418421052631576,NAL2
100.0,0.9047368421052627,NAL2
178.0,0.9665789473684205,NAL2
316.0,0.9973684210526315,NAL2
562.0,1.0,NAL2
1000.0,1.0,NAL2
1778.0,1.0,NAL2
3162.0,1.0,NAL2
5623.0,1.0,NAL2
10000.0,1.0,NAL2
10.0,0.6068421052631578,MT
18.0,0.57,MT
32.0,0.43736842105263174,MT
56.0,0.46578947368421053,MT
100.0,0.35894736842105274,MT
178.0,0.44000000000000006,MT
316.0,0.6163157894736843,MT
562.0,0.9294736842105263,MT
1000.0,0.9726315789473684,MT
1778.0,0.981578947368421,MT
3162.0,0.9794736842105263,MT
5623.0,0.9868421052631579,MT
10000.0,0.9784210526315789,MT
10.0,0.8242105263157891,Ide
18.0,0.8542105263157893,Ide
32.0,0.7778947368421051,Ide
56.0,0.734736842105263,Ide
100.0,0.7610526315789472,Ide
178.0,0.838947368421052,Ide
316.0,0.8968421052631576,Ide
562.0,0.987894736842105,Ide
1000.0,0.9994736842105263,Ide
1778.0,1.0,Ide
3162.0,1.0,Ide
5623.0,1.0,Ide
10000.0,1.0,Ide
10.0,0.6389473684210523,Hara
18.0,0.7273684210526313,Hara
32.0,0.6905263157894734,Hara
56.0,0.7747368421052627,Hara
100.0,0.8289473684210522,Hara
178.0,0.8894736842105259,Hara
316.0,0.897368421052631,Hara
562.0,0.9405263157894731,Hara
1000.0,0.9521052631578946,Hara
1778.0,0.9842105263157894,Hara
3162.0,0.9957894736842104,Hara
5623.0,0.9994736842105263,Hara
10000.0,1.0,Hara
10.0,0.5347368421052632,SPARDA
18.0,0.5257894736842104,SPARDA
32.0,0.5489473684210524,SPARDA
56.0,0.5781578947368421,SPARDA
100.0,0.5857894736842103,SPARDA
178.0,0.5842105263157894,SPARDA
316.0,0.7184210526315791,SPARDA
562.0,0.82,SPARDA
1000.0,0.9068421052631581,SPARDA
1778.0,0.9694736842105265,SPARDA
3162.0,0.9926315789473683,SPARDA
5623.0,0.99,SPARDA
10000.0,1.0,SPARDA


==> mix_p03_time.csv <==
num,time,label
10.0,0.9170983505249023,NAL2_p01
18.0,0.9191123700141907,NAL2_p01
32.0,0.9245615816116333,NAL2_p01
56.0,0.9415408039093017,NAL2_p01
100.0,1.0104398012161255,NAL2_p01
178.0,1.0792394804954528,NAL2_p01
316.0,1.2047685861587525,NAL2_p01
562.0,1.4220828747749328,NAL2_p01
1000.0,1.8145034432411193,NAL2_p01
1778.0,2.563128092288971,NAL2_p01
3162.0,3.9449677634239197,NAL2_p01
5623.0,6.596090395450592,NAL2_p01
10000.0,11.597433121204377,NAL2_p01
10.0,0.1324621844291687,NAL2_p10
18.0,0.13128697156906127,NAL2_p10
32.0,0.13087034940719605,NAL2_p10
56.0,0.13123181581497192,NAL2_p10
100.0,0.15354449272155762,NAL2_p10
178.0,0.18114654541015626,NAL2_p10
316.0,0.23028712272644042,NAL2_p10
562.0,0.23198127269744873,NAL2_p10
1000.0,0.2325005793571472,NAL2_p10
1778.0,0.31197813510894773,NAL2_p10
3162.0,0.43241797924041747,NAL2_p10
5623.0,0.6989238953590393,NAL2_p10
10000.0,2.1509029841423035,NAL2_p10
10.0,0.0112322269,SPARDA_p01
18.0,0.007176488820000004,SPARDA_p01
32.0,0.02698688924999999,SPARDA_p01
56.0,0.10560828253999999,SPARDA_p01
100.0,0.40203371540000016,SPARDA_p01
178.0,1.484511716499999,SPARDA_p01
316.0,5.645273880000001,SPARDA_p01
562.0,21.971823668000003,SPARDA_p01
1000.0,73.52381827999999,SPARDA_p01
1778.0,197.7183461700001,SPARDA_p01
3162.0,557.9406294500001,SPARDA_p01
5623.0,1622.7781561899997,SPARDA_p01
10000.0,3890.9054542,SPARDA_p01
10.0,0.0045755506000000005,SPARDA_p10
18.0,0.0026838874800000005,SPARDA_p10
32.0,0.00830566705,SPARDA_p10
56.0,0.02194200420000001,SPARDA_p10
100.0,0.07280758659999997,SPARDA_p10
178.0,0.23419628729999992,SPARDA_p10
316.0,0.9385578709999999,SPARDA_p10
562.0,3.7606824679999993,SPARDA_p10
1000.0,12.606575939999997,SPARDA_p10
1778.0,39.0414227,SPARDA_p10
3162.0,115.28832408999993,SPARDA_p10
5623.0,345.35673683,SPARDA_p10
10000.0,947.2224350999999,SPARDA_p10


==> pra_real.csv <==
level,NAL2,MT,Ide,Hara,SPARDA
1.0,0.97,0.8211111111111111,0.3933333333333333,0.5833333333333333,0.9466666666666668
2.0,1.0,0.9088888888888887,0.4122222222222222,0.5211111111111112,0.9988888888888888
3.0,1.0,0.9611111111111111,0.4644444444444445,0.6822222222222222,1.0
4.0,1.0,0.9833333333333334,0.4222222222222222,0.5722222222222223,1.0

